A High-Performant Multi-Parametric Quadratic Programming Solver

We propose a combinatorial method for computing explicit solutions to multi-parametric quadratic programs, which can be used to compute explicit control laws for linear model predictive control. In contrast to classical methods, which are based on geometrical adjacency, the proposed method is based on combinatorial adjacency. After introducing the notion of combinatorial adjacency, we show that the explicit solution forms a connected graph in terms of it. We then leverage this connectedness to propose an algorithm that computes the explicit solution. The purely combinatorial nature of the algorithm leads to computational advantages since it enables demanding geometrical operations (such as computing facets of polytopes) to be avoided. Compared with classical combinatorial methods, the proposed method requires fewer combinations to be considered by exploiting combinatorial connectedness. We show that an implementation of the proposed method can yield a speedup of about two orders of magnitude compared with state-of-the-art software packages such as MPT and POP.

==> data/MPTglpk.dat <==
problem time nCR 
 1 1000000000000 0
 2 1000000000000 0
 3 1.368100e-01 15
 4 2.877704e+00 165
 5 1000000000000 0
 6 3.671061e+01 2073
 7 1000000000000 0
 8 1000000000000 0
 9 1.095638e+00 65
 10 1.525210e+00 35
 11 2.227140e+00 106
 12 3.009921e+01 904
 13 5.792572e+00 379
 14 2.691220e-01 19
 15 1.041889e+00 86
 16 1.577364e+01 250
 17 1000000000000 0
 18 1000000000000 0
 19 1000000000000 0
 20 2.778100e-02 5
 21 4.039199e+01 679
 22 1.572600e-02 2
 23 1000000000000 0
 24 1000000000000 0
 25 1000000000000 0
 26 9.595300e-02 16
 27 5.829061e+01 1261
 28 1000000000000 0
 29 7.784900e-02 10
 30 8.536900e-02 5
 31 3.300500e-02 4
 32 1000000000000 0
 33 1000000000000 0
 34 5.477500e-02 10
 35 3.740310e-01 38
 36 1000000000000 0
 37 1000000000000 0
 38 4.150800e-02 7
 39 1.257600e-02 1
 40 2.790714e+01 913
 41 8.639259e+00 630
 42 1.641500e-02 2
 43 2.660573e+00 147
 44 4.732200e-02 8
 45 4.593700e-02 5
 46 2.016600e-02 1
 47 1000000000000 0
 48 8.048400e-01 46
 49 1000000000000 0
 50 1.384390e-01 18
 51 1000000000000 0
 52 1.088400e-02 2
 53 1000000000000 0
 54 1.801680e-01 5
 55 4.264700e-02 6
 56 1.642083e+00 72
 57 1000000000000 0
 58 7.385200e-02 8
 59 5.742130e-01 37
 60 5.319830e+01 2739
 61 1000000000000 0
 62 1000000000000 0
 63 8.741600e-02 16
 64 1.140400e-02 2
 65 3.010165e+01 583
 66 4.278800e-02 6
 67 2.809800e-02 5
 68 1.148081e+00 46
 69 9.997200e-01 26
 70 2.506384e+01 701
 71 2.240700e-02 3
 72 4.140600e-02 8
 73 6.046020e-01 21
 74 4.446920e-01 47
 75 1.567863e+00 113
 76 1000000000000 0
 77 1.309988e+01 869
 78 6.983960e+00 525
 79 1.205944e+00 103
 80 1000000000000 0
 81 2.674000e-02 2
 82 3.855160e-01 47
 83 1000000000000 0
 84 1.777794e+01 664
 85 2.861183e+00 116
 86 8.917086e+01 1164
 87 7.095330e-01 71
 88 1000000000000 0
 89 1.559600e-02 3
 90 2.218431e+01 403
 91 1000000000000 0
 92 8.153800e-02 10
 93 5.744700e-02 6
 94 6.687800e-02 9
 95 1000000000000 0
 96 1000000000000 0
 97 1000000000000 0
 98 8.778203e+00 189
 99 3.262454e+00 217
 100 1.110700e-02 2


==> data/POP_2018a_CPLEX.dat <==
problem time nCR 
 1 8.259758e+01 3508
 2 1e+12 1
 3 1.599050e-01 18
 4 4.903597e+00 230
 5 1e+12 1
 6 4.988436e+01 2347
 7 1e+12 1
 8 1e+12 1
 9 9.751310e-01 64
 10 1.376716e+00 36
 11 6.814021e+00 352
 12 1.982562e+01 950
 13 4.941583e+00 379
 14 2.908530e-01 19
 15 1.572315e+00 117
 16 1.222317e+01 373
 17 9.057260e+01 3337
 18 1e+12 1
 19 1e+12 1
 20 2.387700e-02 5
 21 1.876430e+01 717
 22 2.165000e-02 2
 23 1e+12 1
 24 1e+12 1
 25 1e+12 1
 26 5.714900e-02 18
 27 5.541387e+01 1461
 28 1e+12 1
 29 1.101240e-01 13
 30 2.507467e+00 127
 31 4.804600e-02 5
 32 1e+12 1
 33 1e+12 1
 34 2.554100e-02 9
 35 6.849430e-01 76
 36 1e+12 1
 37 1e+12 1
 38 2.374200e-02 6
 39 1.183900e-02 1
 40 4.767634e+01 1748
 41 8.252973e+00 589
 42 1.711700e-02 2
 43 1.488720e+01 913
 44 1.651200e-02 10
 45 6.512010e-01 56
 46 3.229120e-01 21
 47 1e+12 1
 48 8.776720e-01 46
 49 1e+12 1
 50 1.392720e-01 18
 51 1e+12 1
 52 9.178000e-03 3
 53 5.492602e+01 2429
 54 4.493950e-01 20
 55 4.491400e-02 6
 56 2.087630e+00 107
 57 5.792840e-01 34
 58 7.682200e-02 8
 59 5.873390e-01 42
 60 5.445627e+01 2984
 61 1e+12 1
 62 1e+12 1
 63 3.241800e-02 16
 64 4.460000e-03 2
 65 2.818814e+01 987
 66 6.357260e-01 87
 67 1.335400e-02 5
 68 1.774326e+00 85
 69 7.775520e-01 26
 70 1.634282e+01 693
 71 2.387900e-02 4
 72 1.408800e-02 9
 73 5.302400e-01 23
 74 7.879050e-01 79
 75 1.786957e+00 126
 76 1e+12 1
 77 4.973391e+01 3192
 78 9.782135e+00 700
 79 1.944374e+00 138
 80 6.675316e+00 273
 81 5.328800e-02 4
 82 6.374030e-01 85
 83 1e+12 1
 84 1.161540e+01 653
 85 2.322008e+00 117
 86 1e+12 1
 87 1.636618e+00 150
 88 1e+12 1
 89 8.953000e-03 3
 90 1.615120e+01 440
 91 1e+12 1
 92 1.044500e-01 11
 93 5.194200e-02 6
 94 6.817100e-02 10
 95 1e+12 1
 96 4.445476e+00 249
 97 1e+12 1
 98 8.636711e+00 257
 99 6.309242e+00 444
 100 1.178600e-02 3


==> data/result_cholrankcheck.dat <==
problem time nCR 
1.0	0.690404634	3776.0
2.0	166.707069117	296235.0
3.0	0.003995366	28.0
4.0	0.017155838	256.0
5.0	4.222327347	10731.0
6.0	0.65864714	2252.0
7.0	2.549569454	12232.0
8.0	5.844831919	21113.0
9.0	0.002633792	63.0
10.0	0.004585984	36.0
11.0	0.061255152	413.0
12.0	0.097347871	1054.0
13.0	0.086441007	393.0
14.0	0.000451487	19.0
15.0	0.062856706	243.0
16.0	0.03886413	383.0
17.0	0.377967531	3956.0
18.0	3.811669173	20597.0
19.0	4.711466513	6851.0
20.0	0.000228468	5.0
21.0	0.043466586	678.0
22.0	0.000167294	2.0
23.0	0.748064208	4662.0
24.0	139.236120706	418957.0
25.0	0.572971901	5415.0
26.0	0.001863172	16.0
27.0	0.192885904	1487.0
28.0	16.915416258	80210.0
29.0	0.005011457	27.0
30.0	0.084947171	286.0
31.0	0.000124857	6.0
32.0	46.953721411	177170.0
33.0	471.928501577	877479.0
34.0	0.001036454	10.0
35.0	0.003363882	77.0
36.0	600.855559667	1.345487e6
37.0	1.961628682	18537.0
38.0	0.000949937	7.0
39.0	3.8603e-5	1.0
40.0	0.633731004	2034.0
41.0	0.08040412	515.0
42.0	6.1155e-5	2.0
43.0	0.056053287	898.0
44.0	0.000556236	10.0
45.0	0.013412925	59.0
46.0	0.001067138	24.0
47.0	16.109074511	46056.0
48.0	7.8027e-5	1.0
49.0	1.487957005	9433.0
50.0	0.00056361	18.0
51.0	354.429569978	911285.0
52.0	8.6984e-5	3.0
53.0	0.218551442	2448.0
54.0	0.001181662	20.0
55.0	0.000195418	7.0
56.0	0.004100531	107.0
57.0	0.001149191	37.0
58.0	0.000198824	8.0
59.0	0.001692974	52.0
60.0	0.897873074	2593.0
61.0	4.485082646	33128.0
62.0	7.796801411	31411.0
63.0	0.000964143	12.0
64.0	5.6196e-5	2.0
65.0	0.107726846	1091.0
66.0	0.008081146	92.0
67.0	0.000155302	5.0
68.0	0.003847455	87.0
69.0	0.001991896	26.0
70.0	0.10099656	693.0
71.0	0.000163398	5.0
72.0	0.000392638	9.0
73.0	0.001389553	23.0
74.0	0.006007668	83.0
75.0	0.007048184	120.0
76.0	2.815096382	15511.0
77.0	0.522355286	3899.0
78.0	0.261872479	738.0
79.0	0.027956521	126.0
80.0	0.045141417	277.0
81.0	0.000151896	4.0
82.0	0.007120539	76.0
83.0	1.432207049	13199.0
84.0	0.038869613	660.0
85.0	0.004967291	124.0
86.0	0.510087395	3628.0
87.0	0.038806063	154.0
88.0	16.935777383	61256.0
89.0	0.000140654	3.0
90.0	0.05960346	438.0
91.0	31.504539342	143462.0
92.0	0.000338516	12.0
93.0	9.9988e-5	7.0
94.0	0.000190188	10.0
95.0	600.046475591	1.35955e6
96.0	0.057169722	254.0
97.0	4.201792628	20280.0
98.0	0.024932926	270.0
99.0	0.096674882	469.0
100.0	0.000129354	4.0

